Tahr: The Generative Attribute Grammar Framework

In this article, we present Tahr, a framework that allows taking attribute grammar specifications and generating a set of software artefacts that can be used programmatically to operate on text compliant with the grammars. Tahr can be used as an algorithmic workbench to test different manipulations of attribute grammars and support translation between different languages out of the box. We describe the framework's organisation, how the user can specify an attribute grammar, and the generated software artefacts. We also discuss how Tahr deals with ambiguous grammar specifications, and how this ambiguity can be effectively exploited when using attribute grammars for text generation. We test the correctness of Tahr by showing the practical possibility of translating MIPS programs into their corresponding equivalents for x86 architectures and a custom virtual machine.

==> snippets/mips.txt <==
%{
        #include "utils.h"
%}
%x in_data
%x in_global
%%
%token ADD_R_R,SUB_R_R,SUBU_R_R,ADD_R_I,MUL_R_R,DIV_R_R,LOAD_DW,LOAD_W,LOAD_H,LOAD_B,STORE_D,STORE_W,STORE_H,STORE_B,MOVE_H,MOVE_L,AND_R_R,AND_R_I,OR_R_R,OR_R_I,XOR_R_R,NOR_R_R,SET_L_R_R,SET_L_R_R_U,SET_L_R_I,SHIFT_L,SHIFT_R,BRANCH_EQ_R_R,BRANCH_NEQ_R_R,JUMP,JUMP_R,CALL,CODE_LABEL,SYSCALL,LA_R_A,DATA,ADDU_R_I,MOVE,SEH,ADDU_R_R,NOP,DADD_R_R,DADDU_R_R,DADD_R_I,DADDU_R_I,DECL,LUI_R_M,DADDIU_R_M,DSLL,BALC,LOAD_I,BRANCH_NEZ_C,BRANCH_COM,BRANCH_NEQ_C,BRANCH_GTZ_C,BRANCH_GE_C,SHIFT_R_ARIT,BRANCH_LT_C,BRANCH_EQZ_C,DSRL,BRANCH_LTZ_C,JUMP_R_C,BRANCH_GEZ_C,TEQ,DSUBU_R_R,MUH_R_R,OR_R_I_HEX,AND_R_I_HEX,LOAD_DW_LAB,LOAD_W_LAB,STORE_D_LAB,STORE_W_LAB,BRANCH_EQ_C,BRANCH_LTU_C,LOAD_B_U,BRANCH_GEU_C;
%attribute reg,char*,"$zero","$at","$v0","$v1","$a0","$a1","$a2","$a3","$t0","$t1","$t2","$t3","$t4","$t5","$t6","$t7","$t8","$t9","$s0","$s1","$s2","$s3","$s4","$s5","$s6","$s7","$k0","$k1","$sp","$ra","$fp","HI","LO","PC";
%attribute dtype,char*,".word",".half",".byte",".float",".asciiz",".ascii"{BEGIN(in_data);};
%attribute directive,char*,"%highest","%hi","%lo","%higher";
%attribute num,int;
%attribute hex,long,!![ ]*0x[a-f0-9]+!!;
%attribute label,char*,!![\.]*[a-zA-Z0-9_$]+[:]*!!;
%attribute glob,char*,".globl"{BEGIN(in_global);};
%attribute labg,char*,!!<in_global>[\.a-zA-Z0-9_$]!!{BEGIN(0);};
%attribute dvalue,char*,!!<in_data>([^"\n"].*)!!{BEGIN(0);};
// MIPS Isa
%symbol jump_r_c,reg,reg1;
%symbol teq,reg,reg1,reg,reg2;
%symbol branch_ltz_c,reg,reg1,label,target;
%symbol dsrl,reg,dest,reg,reg1,num,imm;
%symbol branch_gez_c,reg,reg1,label,target;
%symbol branch_eqz_c,reg,reg1,label,target;
%symbol branch_eq_c,reg,reg1,reg,reg2,label,target;
%symbol branch_lt_c,reg,reg1,reg,reg2,label,target;
%symbol branch_ltu_c,reg,reg1,reg,reg2,label,target;
%symbol shift_ra,reg,dest,reg,reg1,num,imm;
%symbol branch_ge_c,reg,reg1,reg,reg2,label,target;
%symbol branch_geu_c,reg,reg1,reg,reg2,label,target;
%symbol branch_neq_c,reg,reg1,reg,reg2,label,target;
%symbol branch_gtz_c,reg,reg1,label,target;
%symbol subu_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol branch_c,label,target;
%symbol branch_nez_c,reg,reg1,label,target;
%symbol balc,label,target;
%symbol load_i,reg,dest,num,imm;
%symbol add_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol dadd_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol addu_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol daddu_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol dsubu_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol la_r_a,reg,reg1,label,target;
%symbol sub_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol add_r_i,reg,reg1,num,imm,reg,dest;
%symbol dadd_r_i,reg,reg1,num,imm,reg,dest;
%symbol daddiu_r_m,reg,dest,reg,reg1,directive,dir,label,lab;
%symbol lui_r_m,reg,dest,directive,dir,label,lab;
%symbol dsll,reg,dest,reg,reg1,num,imm;
%symbol addu_r_i,reg,reg1,num,imm,reg,dest;
%symbol daddu_r_i,reg,reg1,num,imm,reg,dest;
%symbol mul_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol div_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol load_dw,reg,dest,num,offset,reg,base;
%symbol load_dw_lab,directive,dir,reg,dest,label,lab,reg,base;
%symbol load_w,reg,dest,num,offset,reg,base;
%symbol load_w_lab,directive,dir,reg,dest,label,lab,reg,base;
%symbol load_h,reg,dest,num,offset,reg,base;
%symbol load_b,reg,dest,num,offset,reg,base;
%symbol load_b_u,reg,dest,num,offset,reg,base;
%symbol store_d,reg,source,num,offset,reg,base;
%symbol store_d_lab,directive,dir,reg,src,label,lab,reg,base;
%symbol store_w,reg,source,num,offset,reg,base;
%symbol store_w_lab,directive,dir,reg,src,label,lab,reg,base;
%symbol store_h,reg,source,num,offset,reg,base;
%symbol store_b,reg,source,num,offset,reg,base;
%symbol muh_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol move,reg,dest,reg,src;
%symbol move_h,reg,dest;
%symbol move_l,reg,dest;
%symbol and_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol and_r_i,reg,reg1,num,imm,reg,dest;
%symbol and_r_i_hex,reg,reg1,hex,imm,reg,dest;
%symbol or_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol or_r_i,reg,reg1,num,imm,reg,dest;
%symbol or_r_i_hex,reg,reg1,hex,imm,reg,dest;
%symbol xor_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol nor_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol seh,reg,dest,reg,reg1;
%symbol set_l_r_r,reg,reg1,reg,reg2,reg,dest;
%symbol set_l_r_r_u,reg,reg1,reg,reg2,reg,dest;
%symbol set_l_r_i,reg,reg1,num,imm,reg,dest;
%symbol shift_l,reg,reg1,num,imm,reg,dest;
%symbol shift_r,reg,reg1,num,imm,reg,dest;
%symbol branch_eq_r_r,reg,reg1,label,address,reg,reg2;
%symbol branch_neq_r_r,reg,reg1,label,address,reg,reg2;
%symbol jump,label,address;
%symbol jump_r,reg,reg1;
%symbol call,label,address;
%symbol syscall;
%symbol nop;
//Utilities
%symbol code_label,label,text;
%symbol decl,glob,visibility,labg,name;
%symbol data,label,name,dtype,type,dvalue,val;
%%
STORE_D_LAB: "sd" " " src "," dir "(" lab ")" "(" base ")" ;
STORE_W_LAB: "sw" " " src "," dir "(" lab ")" "(" base ")" ;
LOAD_W_LAB: "lw" " " dest "," dir "(" lab ")" "(" base ")" ;
LOAD_DW_LAB: "ld" " " dest "," dir "(" lab ")" "(" base ")" ;
OR_R_I_HEX: "ori" " " dest "," reg1 "," imm ;
AND_R_I_HEX: "andi" " " dest "," reg1 "," imm ;
// Repr section
MUH_R_R: "muh" " " dest "," reg1 "," reg2 ;
TEQ: "teq" " " reg1 "," reg2 ;
BRANCH_GEZ_C: "bgezc" " " reg1 "," target ;
JUMP_R_C: "jrc" " " reg1 ;
BRANCH_LTZ_C: "bltzc" " " reg1 "," target ;
DSRL: "dsrl" " " dest "," reg1 "," imm ;
BRANCH_EQZ_C: "beqzc" " " reg1 "," target ;
BRANCH_EQ_C: "beqc" " " reg1 "," reg2 "," target ;
BRANCH_LT_C: "bltc" " " reg1 "," reg2 "," target ;
BRANCH_LTU_C: "bltuc" " " reg1 "," reg2 "," target ;
SHIFT_R_ARIT: "sra" " " dest "," reg1 "," imm ;
BRANCH_GE_C: "bgec" " " reg1 "," reg2 "," target ;
BRANCH_GEU_C: "bgeuc" " " reg1 "," reg2 "," target ;
BRANCH_NEQ_C: "bnec" " " reg1 "," reg2 "," target ;
BRANCH_GTZ_C: "bgtzc" " " reg1 "," target ;
SUBU_R_R: "subu" " " dest "," reg1 "," reg2 ;
BRANCH_COM: "bc" " " target ;
BRANCH_NEZ_C: "bnezc" " " reg1 "," target ;
LOAD_I: "li" " " dest "," imm ;
BALC: "balc" " " target ;
DADDIU_R_M: "daddiu" " " dest "," reg1 "," dir "(" lab ")" ;
LUI_R_M: "lui" " " dest "," dir "(" lab ")" ;
DSLL: "dsll" " " dest "," reg1 "," imm ;
DECL: visibility " " name ;
NOP: "nop" ;
DADDU_R_I: "daddiu" " " dest "," reg1 "," imm ;
DADDU_R_R: "daddu" " " dest "," reg1 "," reg2 ;
DSUBU_R_R: "dsubu" " " dest "," reg1 "," reg2 ;
ADDU_R_I: "addiu" " " dest "," reg1 "," imm ;
ADDU_R_R: "addu" " " dest "," reg1 "," reg2 ;
SEH: "seh" " " dest "," reg1 ;
MOVE: "move" " " dest "," src ;
DATA: name " " type " " val ;
LA_R_A: "la" " " reg1 "," target ;
SYSCALL: "syscall" ;
CODE_LABEL: text ;
MUL_R_R: "mul" " " dest "," reg1 "," reg2 ;
ADD_R_R: "add" " " dest "," reg1 "," reg2 ;
DADD_R_R: "dadd" " " dest "," reg1 "," reg2 ;
SUB_R_R: "sub" " " dest "," reg1 "," reg2 ;
ADD_R_I: "addi" " " dest "," reg1 "," imm ;
DADD_R_I: "daddi" " " dest "," reg1 "," imm ;
DIV_R_R: "div" " " dest "," reg1 "," reg2 ;
LOAD_DW: "ld" " " dest "," offset "(" base ")" ;
LOAD_W: "lw" " " dest "," offset "(" base ")" ;
LOAD_H: "lh" " " dest "," offset "(" base ")" ;
LOAD_B: "lb" " " dest "," offset "(" base ")" ;
LOAD_B_U: "lbu" " " dest "," offset "(" base ")" ;
STORE_D: "sd" " " source "," offset "(" base ")" ;
STORE_W: "sw" " " source "," offset "(" base ")" ;
STORE_H: "sh" " " source "," offset "(" base ")" ;
STORE_B: "sb" " " source "," offset "(" base ")" ;
MOVE_H: "mfhi" " " dest ;
MOVE_L: "mflo" " " dest ;
AND_R_R: "and" " " dest "," reg1 "," reg2 ;
AND_R_I: "andi" " " dest "," reg1 "," imm ;
OR_R_R: "or" " " dest "," reg1 "," reg2 ;
OR_R_I: "ori" " " dest "," reg1 "," imm ;
XOR_R_R: "xor" " " dest "," reg1 "," reg2 ;
NOR_R_R: "nor" " " dest "," reg1 "," reg2 ;
SET_L_R_R: "slt" " " dest "," reg1 "," reg2 ;
SET_L_R_R_U: "sltu" " " dest "," reg1 "," reg2 ;
SET_L_R_I: "slti" " " dest "," reg1 "," imm ;
SHIFT_L: "sll" " " dest "," reg1 "," imm ;
SHIFT_R: "srl" " " dest "," reg1 "," imm ;
BRANCH_EQ_R_R: "beq" " " reg1 "," reg2 "," address ;
BRANCH_NEQ_R_R: "bne" " " reg1 "," reg2 "," address ;
JUMP: "j" " " address ;
JUMP_R: "jr" " " reg1 ;
CALL: "jal" " " address ;
%%
store_w_lab -> STORE_W_LAB;
store_d_lab -> STORE_D_LAB;
load_w_lab -> LOAD_W_LAB;
load_dw_lab -> LOAD_DW_LAB;
or_r_i_hex -> OR_R_I_HEX;
and_r_i_hex -> AND_R_I_HEX;
muh_r_r -> MUH_R_R;
teq -> TEQ;
branch_gez_c -> BRANCH_GEZ_C;
jump_r_c -> JUMP_R_C;
branch_ltz_c -> BRANCH_LTZ_C;
dsrl -> DSRL;
branch_eqz_c -> BRANCH_EQZ_C;
branch_eq_c -> BRANCH_EQ_C;
branch_lt_c -> BRANCH_LT_C;
branch_ltu_c -> BRANCH_LTU_C;
shift_ra -> SHIFT_R_ARIT;
branch_ge_c -> BRANCH_GE_C;
branch_geu_c -> BRANCH_GEU_C;
branch_gtz_c -> BRANCH_GTZ_C;
branch_neq_c -> BRANCH_NEQ_C;
subu_r_r -> SUBU_R_R;
branch_c -> BRANCH_COM;
branch_nez_c -> BRANCH_NEZ_C;
load_i -> LOAD_I;
balc -> BALC;
daddiu_r_m -> DADDIU_R_M;
lui_r_m -> LUI_R_M;
dsll -> DSLL;
nop -> NOP;
seh -> SEH;
addu_r_i -> ADDU_R_I;
addu_r_r -> ADDU_R_R;
daddu_r_i -> DADDU_R_I;
daddu_r_r -> DADDU_R_R;
dsubu_r_r -> DSUBU_R_R;
move -> MOVE;
data -> DATA;
decl -> DECL;
code_label -> CODE_LABEL;
add_r_r -> ADD_R_R;
dadd_r_r -> DADD_R_R;
sub_r_r -> SUB_R_R;
dadd_r_i -> DADD_R_I;
add_r_i -> ADD_R_I;
mul_r_r -> MUL_R_R;
div_r_r -> DIV_R_R;
load_dw -> LOAD_DW;
load_w -> LOAD_W;
load_h -> LOAD_H;
load_b -> LOAD_B;
load_b_u -> LOAD_B_U;
store_d -> STORE_D;
store_w -> STORE_W;
store_h -> STORE_H;
store_b -> STORE_B;
move_h -> MOVE_H;
move_l -> MOVE_L;
and_r_i -> AND_R_I;
and_r_r -> AND_R_R;
or_r_r -> OR_R_R;
or_r_i -> OR_R_I;
xor_r_r -> XOR_R_R;
nor_r_r -> NOR_R_R;
set_l_r_r -> SET_L_R_R;
set_l_r_r_u -> SET_L_R_R_U;
set_l_r_i -> SET_L_R_I;
shift_l -> SHIFT_L;
shift_r -> SHIFT_R;
branch_eq_r_r -> BRANCH_EQ_R_R;
branch_neq_r_r -> BRANCH_NEQ_R_R;
jump -> JUMP;
jump_r -> JUMP_R;
call -> CALL;
syscall -> SYSCALL;
la_r_a -> LA_R_A;
%%
// Empty translation section


==> snippets/mipstovm.txt <==
%%

// Translation
%symbol seh_t,reg,reg1,reg,dest;
%symbol move_t,reg,reg1,reg,dest;
%symbol add_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol sub_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol add_r_i_t,reg,reg1,num,imm,reg,dest;
%symbol mul_r_r_t,reg,reg1,reg,reg2;
%symbol div_r_r_t,reg,reg1,reg,reg2;
%symbol load_dw_t,reg,dest,num,offset,reg,base;
%symbol load_w_t,reg,dest,num,offset,reg,base;
%symbol load_h_t,reg,dest,num,offset,reg,base;
%symbol load_b_t,reg,dest,num,offset,reg,base;
%symbol store_d_t,reg,source,num,offset,reg,base;
%symbol store_w_t,reg,source,num,offset,reg,base;
%symbol store_h_t,reg,source,num,offset,reg,base;
%symbol store_b_t,reg,source,num,offset,reg,base;
%symbol move_h_t,reg,dest;
%symbol move_l_t,reg,dest;
%symbol and_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol and_r_i_t,reg,reg1,num,imm,reg,dest;
%symbol or_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol or_r_i_t,reg,reg1,num,imm,reg,dest;
%symbol xor_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol nor_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol set_l_r_r_t,reg,reg1,reg,reg2,reg,dest,num,sign;
%symbol set_l_r_i_t,reg,reg1,num,imm,reg,dest;
%symbol shift_l_t,reg,reg1,num,imm,reg,dest;
%symbol shift_r_t,reg,reg1,num,imm,reg,dest;
%symbol branch_eq_r_r_t,reg,reg1,label,address,reg,reg2,num,sign;
%symbol branch_lt_t,reg,reg1,label,address,reg,reg2,num,sign;
%symbol branch_ge_t,reg,reg1,label,address,reg,reg2,num,sign;
%symbol branch_neq_r_r_t,reg,reg1,label,address,reg,reg2,num,sign;
%symbol jump_t,label,address;
%symbol jump_r_t,reg,reg1;
%symbol call_t,label,address;
%symbol load_i_t,reg,dest,num,imm;
%symbol muh_r_r_t,reg,dest,reg,reg1,reg,reg2;
%symbol shift_ra_t,reg,dest,reg,reg1,num,imm;
%symbol load_label,reg,dest,label,lab;
%symbol load_data_label,reg,dest,label,lab,num,size;
%symbol store_data_label,reg,src,label,lab,num,size;
%symbol libc_t,num,code;
%symbol vm_add_r_i_big,reg,reg1,num,imm;
%%
// Empty repr section
%%

vm_add_r_i_big -> vm_add_r_i_big,vm_add_r_i_big{
        if ($$.imm < 65536){
                revert;
        }
        $1.reg1 = $$.reg1;
        $1.imm = 65535;
        $2.reg1 = $$.reg1;
        $2.imm = $$.imm - $1.imm;

} | vm_add_r_i{
        if ($$.imm >= 65536){
                revert;
        }
        $1.reg1 = $$.reg1;
        $1.imm = $$.imm;

};

vm_mov_i -> vm_xor_r_r,vm_add_r_i{
        if ($$.imm >= 65536){
                revert;
        }
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg1;
        $2.reg1 = $$.reg1;
        $2.imm = $$.imm;
} | vm_xor_r_r,vm_add_r_i,vm_add_r_i_big{
        if ($$.imm < 65536){
                revert;
        }
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg1;
        $2.reg1 = $$.reg1;
        $2.imm = 60000;
        $3.reg1 = $$.reg1;
        $3.imm = $$.imm - 60000;
};

libc_t -> vm_mov_i,vm_libc{
        $1.reg1 = vreg_values[22];
        $1.imm = $$.code;
};

shift_ra_t -> vm_prologue,vm_mov,vm_sar_r_i,vm_store_mem{

        $1.reg1 = $$.reg1;
        $1.reg2 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = $2.reg1;
        $3.imm = $$.imm;
        $4.reg1 = $$.dest;
};

load_label -> vm_load_mem,vm_lea_r_m,vm_store_mem{
        $1.reg1 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.target = $$.lab;
        $3.reg1 = $$.dest;
};

load_data_label -> vm_load_mem,vm_lea_r_m,vm_mov_i,vm_load_r_r,vm_store_mem{
        $1.reg1 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.target = $$.lab;
        $3.reg1 = vreg_values[23];
        $3.imm = $$.size;
        $4.reg1 = $2.reg1;
        $4.reg2 = $2.reg1;
        $5.reg1 = $$.dest;
};
store_data_label -> vm_load_mem,vm_lea_r_m,vm_mov_i,vm_store_r_r{
        $1.reg1 = $$.src;
        $2.reg1 = vreg_values[16];
        $2.target = $$.lab;
        $3.reg1 = vreg_values[23];
        $3.imm = $$.size;
        $4.reg1 = get_mem_reg($$.src);
        $4.reg2 = $2.reg1;
};

load_i_t -> vm_load_mem,vm_mov_i,vm_store_mem{
        $1.reg1 = $$.dest;
        $2.reg1 = $1.reg1;
        $2.imm = $$.imm;
        $3.reg1 = $$.dest;
};

seh_t -> vm_prologue,vm_mov,vm_shl_r_i,vm_sar_r_i,vm_store_mem{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.dest);
        $3.imm = 16;
        $4.reg1 = get_mem_reg($$.dest);
        $4.imm = 16;
        $5.reg1 = $$.dest;
};

branch_ge_t -> vm_prologue,vm_mov_i,vm_ltgt,vm_je_r_r,vm_jlt_r_r{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.reg1 = vreg_values[23];
        $2.imm = $$.sign;
        $3.address = $$.address;
        $4.reg1 = get_mem_reg($$.reg1);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.reg1 = get_mem_reg($$.reg2);
        $5.reg2 = get_mem_reg($$.reg1);
};
branch_lt_t -> vm_prologue,vm_ltgt,vm_mov_i,vm_jlt_r_r{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $3.reg1 = vreg_values[23];
        $3.imm = $$.sign;
        $2.address = $$.address;
        $4.reg1 = get_mem_reg($$.reg1);
        $4.reg2 = get_mem_reg($$.reg2);
};

muh_r_r_t -> vm_prologue,vm_mov,vm_load_mem,vm_mov,vm_v_arit,vm_shr_r_i,vm_store_mem{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = $$.dest;
        $4.reg1 = get_mem_reg($$.dest);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.imm = 0;
        $5.reg1 = get_mem_reg($$.dest);
        $6.reg1 = $5.reg1;
        $6.imm = 32;
        $7.reg1 = $$.dest; 
};

add_r_r_t -> vm_prologue,vm_mov,vm_load_mem,vm_add_r_r,vm_store_mem{
        if ($$.dest == $$.reg1 || $$.dest == $$.reg2){
                revert;
        }
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.dest);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.reg1 = $$.dest;
} | vm_add_r_r{
        if ($$.dest != $$.reg1 && $$.dest!=$$.reg2){
                revert;
        }
        if ($$.dest == $$.reg1){
                $1.reg1 = $$.dest;
                $1.reg2 = $$.reg2;
        }
        if ($$.dest == $$.reg2){
                $1.reg1 = $$.dest;
                $1.reg2 = $$.reg1;
        }
        if ($$.reg1 == $$.reg2){
                $1.reg1 = $$.dest;
                $1.reg2 = $$.dest;
        }
}
;
// D = R1 - R2
sub_r_r_t -> vm_xor_r_r,vm_load_mem,vm_add_r_r,vm_load_mem,vm_neg_r,vm_add_r_r,vm_mov,vm_store_mem{
        $1.reg1 = vreg_values[16];
        $1.reg2 = vreg_values[16];
        $2.reg1 = $$.reg2;
        $3.reg1 = vreg_values[16];
        $3.reg2 = get_mem_reg($$.reg2);
        $4.reg1 = get_mem_reg($$.reg1);
        $5.reg1 = vreg_values[16];
        $6.reg1 = vreg_values[16];
        $6.reg2 = get_mem_reg($$.reg1);
        release_mem_regs();
        $7.reg1=get_mem_reg($$.dest);
        $7.reg2 = vreg_values[16];
        $8.reg1 = $$.dest;
};

add_r_i_t -> vm_prologue,vm_mov,vm_add_r_i,vm_store_mem{
        if ($$.imm < 0 || $$.imm >= 65536){
                revert;
        }
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.dest);
        $3.imm = $$.imm;
        $4.reg1 = $$.dest;
        release_mem_regs();
} | vm_prologue,vm_mov,vm_mov_i,vm_neg_r,vm_add_r_r,vm_store_mem{
        if ($$.imm >= 0){
                revert;
        }
        $$.imm = $$.imm*(-1);
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.imm = $$.imm;
        $3.reg1 = vreg_values[16];
        $4.reg1 = vreg_values[16];
        $5.reg2 = vreg_values[16];
        $5.reg1 = get_mem_reg($$.dest);
        $6.reg1 = $$.dest;
} | add_r_i_t,add_r_i_t{
        if ($$.imm < 65536){
                revert;
        }
        $1.imm = 65535;
        $2.imm = $$.imm - $1.imm;
        $1.dest = $$.dest;
        $1.reg1 = $$.reg1;
        $2.dest = $$.dest;
        $2.reg1 = $$.reg1;
};


mul_r_r_t -> vm_mov,vm_mov,vm_v_arit,vm_mov,vm_shr_r_i,vm_and_r_i{
        $1.reg2 = $$.reg2;
        $1.reg1 = map_register(reg_values[31]);
        $2.reg2 = $$.reg2;
        $2.reg1 = vreg_values[16];
        $3.imm = 0;
        $3.reg1 = $1.reg1;
        $4.reg1 = map_register(reg_values[30]);
        $4.reg2 = $1.reg1;
        $5.reg1 = $4.reg1;
        $5.imm = 32;
        $6.reg1 = $1.reg1;
        $6.imm = 4294967295;
};

div_r_r_t -> vm_prologue,vm_mov,vm_v_arit{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.reg1 = map_register(reg_values[31]);
        $2.reg2 = get_mem_reg($$.reg1);        
        $3.imm = 1;
        $3.reg1 = get_mem_reg($$.reg2);
        release_mem_regs();
};

load_dw_t -> vm_prologue,vm_mov_i,vm_add_r_r,vm_mov_i,vm_load_r_r{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.imm = $$.offset;
        $3.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $4.reg1 = vreg_values[23];
        $4.imm = 64;
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
load_w_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_load_r_r{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 32;
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
load_h_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_load_r_r{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 16;
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
load_b_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_load_r_r{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 8;
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
and_r_r_t -> vm_prologue,vm_mov,vm_load_mem,vm_and_r_r,vm_store_mem {
        $1.reg1 = $$.dest;
        $1.reg2 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.dest);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.reg1 = $$.dest;
        release_mem_regs();
};

and_r_i_t -> vm_prologue,vm_mov,vm_and_r_i,vm_store_mem{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.dest);
        $3.imm =  $$.imm;
        $4.reg1 = $$.dest;
        release_mem_regs();

};
or_r_r_temp -> vm_mov,vm_not_r,vm_load_mem,vm_not_r,vm_and_r_r,vm_not_r,vm_not_r{

        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $2.reg1 = get_mem_reg($$.dest);
        $3.reg1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.reg2);
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg2 = get_mem_reg($$.reg2);
        $6.reg1 = get_mem_reg($$.reg2);
        $7.reg1 = get_mem_reg($$.dest);
};
or_r_r_t -> vm_prologue,or_r_r_temp,vm_store_mem{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.dest = $$.dest;
        $2.reg1 = $$.reg1;
        $2.reg2 = $$.reg2;
        $3.reg1 = $$.dest;
        release_mem_regs();
};


or_r_i_t -> vm_prologue,vm_mov_i,or_r_r_temp,vm_mov,vm_store_mem{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = vreg_values[16]; 
        $2.imm = $$.imm;
        $3.reg1 = vreg_values[16];
        $3.dest = vreg_values[16];
        $3.reg2 = $$.reg1;
        $4.reg1 = get_mem_reg($$.dest);
        $4.reg2 = vreg_values[16];
        $5.reg1 = $$.dest;
        release_mem_regs();
};

xor_r_r_t -> vm_prologue,vm_mov,vm_load_mem,vm_xor_r_r,vm_store_mem{
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.dest);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.reg1 = $$.dest;
        release_mem_regs();
};

store_d_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_store_r_r{
        $1.reg1 = $$.source;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 64;
        $5.reg1 = get_mem_reg($$.source);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};

store_w_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_store_r_r{
        
        $1.reg1 = $$.source;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 32;
        $5.reg1 = get_mem_reg($$.source);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
store_h_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_store_r_r{
        
        $1.reg1 = $$.source;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 16;
        $5.reg1 = get_mem_reg($$.source);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
store_b_t -> vm_prologue,vm_mov,vm_add_r_i,vm_mov_i,vm_store_r_r{
        
        $1.reg1 = $$.source;
        $1.reg2 = $$.base;
        $2.reg1 = vreg_values[16];
        $2.reg2 = get_mem_reg($$.base);
        $3.reg1 = vreg_values[16];
        $3.imm = $$.offset;
        $4.reg1 = vreg_values[23];
        $4.imm = 8;
        $5.reg1 = get_mem_reg($$.source);
        $5.reg2 = vreg_values[16];
        release_mem_regs();
};
//Restart from here
shift_l_t -> vm_prologue,vm_mov,vm_shl_r_i,vm_store_mem{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.dest);
        $3.imm = $$.imm;
        $4.reg1 = $$.dest;
        release_mem_regs();

};

shift_r_t -> vm_prologue,vm_mov,vm_shr_r_i,vm_store_mem{

        $1.reg1 = $$.reg1;
        $1.reg2 = $$.dest;
        $2.reg1 = get_mem_reg($$.dest);
        $2.reg2 = get_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.dest);
        $3.imm = $$.imm;
        $4.reg1 = $$.dest;
        release_mem_regs();

};

branch_eq_r_r_t -> vm_prologue,vm_ltgt,vm_je_r_r{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.address = $$.address;
        $3.reg1 = get_mem_reg($$.reg1);
        $3.reg2 = get_mem_reg($$.reg2);
        release_mem_regs();

};

branch_neq_r_r_t -> vm_prologue,vm_mov_i,vm_ltgt,vm_jlt_r_r,vm_jlt_r_r{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.reg1 = vreg_values[23];
        $2.imm = $$.sign;
        $3.address = $$.address;
        $4.reg1 = get_mem_reg($$.reg1);
        $4.reg2 = get_mem_reg($$.reg2);
        $5.reg1 = get_mem_reg($$.reg2);
        $5.reg2 = get_mem_reg($$.reg1);
        release_mem_regs();
};

jump_t -> vm_ltgt,vm_jmp{

        $1.address = $$.address;

};

jump_r_t -> vm_load_mem,vm_mov,vm_jmp{
        $1.reg1 = $$.reg1;
        $2.reg1 = vreg_values[19];
        $2.reg2 = get_mem_reg($$.reg1);
        release_mem_regs();

};

call_t -> vm_ltgt,vm_call{
        if (is_libc($$.address)){
                revert;
        }
        $1.address = $$.address;

} | libc_t {

        if (!is_libc($$.address)){
                revert;
        }
        $1.code = get_libc_code($$.address);

};
nor_r_r_t -> vm_prologue,or_r_r_temp,vm_not_r,vm_store_mem{
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg2;
        $2.reg1 = get_mem_reg($$.reg1);
        $2.reg2 = get_mem_reg($$.reg2);
        $2.dest = $$.dest;
        $3.reg1 = get_mem_reg($$.dest);
        $4.reg1 = $$.dest;
        release_mem_regs();
};
la_r_a_t -> vm_load_mem,vm_lea_r_m,vm_store_mem{
        $1.reg1 = $$.reg1;
        $2.reg1 = get_mem_reg($$.reg1);
        $2.target = $$.target;
        $3.reg1 = $$.reg1;
        release_mem_regs();
};

set_l_r_i_t -> vm_prologue,vm_ltgt,vm_jlt_r_i,vm_mov_i,vm_ltgt,vm_jmp,code_label,vm_mov_i,code_label,vm_store_mem{
               $1.reg1 = $$.dest;
               $1.reg2 = $$.reg1;
               $2.address = create_label();
               $3.reg1 = get_mem_reg($$.reg1);
               $3.imm = $$.imm;
               $4.reg1 = get_mem_reg($$.dest);
               $4.imm = 0;
               $5.address = create_label();
               $7.text = $2.address;
               $8.reg1 = get_mem_reg($$.dest);
               $8.imm = 1;
               $9.text = $5.address;
               $10.reg1 = $$.dest;
};
set_l_r_r_t -> vm_prologue,vm_ltgt,vm_mov_i,vm_jlt_r_r,vm_mov_i,vm_ltgt,vm_jmp,code_label,vm_mov_i,code_label,vm_store_mem{
               $1.reg1 = $$.dest;
               $1.reg2 = $$.reg1;
               $2.address = create_label();
               $3.reg1 = vreg_values[23];
               $3.imm = $$.sign;
               $4.reg1 = get_mem_reg($$.reg1);
               $4.reg2 = get_mem_reg($$.reg2);
               $5.reg1 = get_mem_reg($$.dest);
               $5.imm = 0;
               $6.address = create_label();
               $8.text = $2.address;
               $9.reg1 = get_mem_reg($$.dest);
               $9.imm = 1;
               $10.text = $6.address;
               $11.reg1 = $$.dest;
};

%%
// Trans section
add_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};
load_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,daddiu_r_m{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest);
        $$.lab = $1.lab;
};
load_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,load_dw_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest);
        $$.lab = $1.lab;
        $$.size = 64;
};
load_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,load_w_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest);
        $$.lab = $1.lab;
        $$.size = 32;
};
store_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,store_d_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.src = map_register($6.src);
        $$.lab = $1.lab;
        $$.size = 64;
};
store_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,store_w_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.src = map_register($6.src);
        $$.lab = $1.lab;
        $$.size = 32;
};
dadd_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};
addu_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};
daddu_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};

sub_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
 
};
subu_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
 
};
dsubu_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
 
};

add_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
dadd_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
daddu_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};

load_i <-> load_i_t {
        $1.dest = map_register($$.dest);
        $1.imm = $$.imm;
};

muh_r_r <-> muh_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};

mul_r_r <-> mul_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
};

div_r_r <-> div_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
};

load_dw <-> load_dw_t {
        $1.dest = map_register($$.dest);
        $1.offset = $$.offset;
        $1.base = map_register($$.base);
};

load_w <-> load_w_t {
        
        $1.dest = map_register($$.dest);
        $1.offset = $$.offset;
        $1.base = map_register($$.base);
};

load_h <-> load_h_t {
        
        $1.dest = map_register($$.dest);
        $1.offset = $$.offset;
        $1.base = map_register($$.base);

};

load_b <-> load_b_t {
        
        $1.dest = map_register($$.dest);
        $1.offset = $$.offset;
        $1.base = map_register($$.base);

};
load_b_u <-> load_b_t {
        
        $1.dest = map_register($$.dest);
        $1.offset = $$.offset;
        $1.base = map_register($$.base);

};

and_r_r <-> and_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};

and_r_i <-> and_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest);
};
and_r_i_hex <-> and_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest);
};

or_r_r <-> or_r_r_t {

        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};

or_r_i <-> or_r_i_t {

        $1.reg1 = map_register($$.reg1);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest);

};
or_r_i_hex <-> or_r_i_t {

        $1.reg1 = map_register($$.reg1);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest);

};

xor_r_r <-> xor_r_r_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);

};

store_d <-> store_d_t{

        $1.source = map_register($$.source);
        $1.base = map_register($$.base);
        $1.offset = $$.offset;
};

store_w <-> store_w_t{

        $1.source = map_register($$.source);
        $1.base = map_register($$.base);
        $1.offset = $$.offset;
};

store_h <-> store_h_t{

        $1.source = map_register($$.source);
        $1.base = map_register($$.base);
        $1.offset = $$.offset;
};

store_b <-> store_b_t{

        $1.source = map_register($$.source);
        $1.base = map_register($$.base);
        $1.offset = $$.offset;
};
move_h <-> vm_mov{
        $1.reg1 = map_register($$.dest);
        $1.reg2 = map_register(reg_values[31]);
};
move_l <-> vm_mov{

        $1.reg1 = map_register($$.dest);
        $1.reg2 = map_register(reg_values[32]);
};
nor_r_r <-> nor_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.dest = map_register($$.dest);
};

shift_l <-> shift_l_t{
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
dsll <-> shift_l_t{
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
shift_r <-> shift_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
dsrl <-> shift_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
branch_eq_r_r <-> branch_eq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.address;
        $1.sign = 1;
};
branch_eq_c <-> branch_eq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_eqz_c <-> branch_eq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register(reg_values[0]);
        $1.address = $$.target;
        $1.sign = 1;
};

branch_gez_c <-> branch_ge_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register(reg_values[0]);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_gtz_c <-> branch_lt_t{
        $1.reg2 = map_register($$.reg1);
        $1.reg1 = map_register(reg_values[0]);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_ge_c <-> branch_ge_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_geu_c <-> branch_ge_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 0;
};
branch_neq_r_r <-> branch_neq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.address;
        $1.sign = 1;
};
branch_neq_c <-> branch_neq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_nez_c <-> branch_neq_r_r_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register(reg_values[0]);
        $1.address = $$.target;
        $1.sign = 1;
};
jump <-> jump_t{

        $1.address = $$.address;

};
branch_c <-> jump_t{

        $1.address = $$.target;

};
jump_r <-> jump_r_t{

        $1.reg1 = map_register($$.reg1);

};
jump_r_c <-> jump_r_t{

        $1.reg1 = map_register($$.reg1);

};
teq <-> libc_t{
        $1.code = get_libc_code("abort"); 
};

branch_ltz_c <-> branch_lt_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register(reg_values[0]);
        $1.address = $$.target;
        $1.sign = 1;
};
branch_lt_c <-> branch_lt_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 1;
};

branch_ltu_c <-> branch_lt_t{
        $1.reg1 = map_register($$.reg1);
        $1.reg2 = map_register($$.reg2);
        $1.address = $$.target;
        $1.sign = 0;
};

shift_ra <-> shift_ra_t{
        $1.reg1 = map_register($$.reg1);
        $1.dest = map_register($$.dest);
        $1.imm = $$.imm;
};

call <-> call_t{

       $1.address = $$.address; 

};
balc <-> call_t{

       $1.address = $$.target; 

};

la_r_a <-> la_r_a_t{
        $1.reg1 = map_register($$.reg1);
        $1.target = $$.target;
};


addu_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest);
};
set_l_r_i <-> set_l_r_i_t {
        $1.reg1 = map_register($$.reg1);
        $1.dest = map_register($$.dest);
        $1.imm = $$.imm;
};
set_l_r_r <-> set_l_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.dest = map_register($$.dest);
        $1.reg2 = map_register($$.reg2);
        $1.sign = 1;
};
set_l_r_r_u <-> set_l_r_r_t {
        $1.reg1 = map_register($$.reg1);
        $1.dest = map_register($$.dest);
        $1.reg2 = map_register($$.reg2);
        $1.sign = 0;
};

move <-> vm_mov {
        $1.reg2 = map_register($$.src);
        $1.reg1 = map_register($$.dest);
};


seh <-> seh_t {
        $1.reg1 = map_register($$.reg1);
        $1.dest = map_register($$.dest);
};


==> snippets/mipstox86.txt <==
%%
// Translation
%symbol muh_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol seh_t,reg,reg1,reg,dest,suf,suffix;
%symbol move_t,reg,reg1,reg,dest,suf,suffix;
%symbol add_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol sub_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix; 
%symbol add_r_i_t,reg,reg1,num,imm,reg,dest,suf,suffix;
%symbol mul_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;  
%symbol div_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix; 
%symbol load_dw_t,reg,dest,num,offset,reg,base,suf,suffix;
%symbol load_w_t,reg,dest,num,offset,reg,base,suf,suffix;
%symbol load_h_t,reg,dest,num,offset,reg,base,suf,suffix;
%symbol load_b_t,reg,dest,num,offset,reg,base,suf,suffix;
%symbol store_d_t,reg,source,num,offset,reg,base,suf,suffix;
%symbol store_w_t,reg,source,num,offset,reg,base,suf,suffix;
%symbol store_h_t,reg,source,num,offset,reg,base,suf,suffix;
%symbol store_b_t,reg,source,num,offset,reg,base,suf,suffix;
%symbol move_h_t,reg,dest,suf,suffix; 
%symbol move_l_t,reg,dest,suf,suffix; 
%symbol and_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol and_r_i_t,reg,reg1,num,imm,reg,dest,suf,suffix;
%symbol or_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol or_r_i_t,reg,reg1,num,imm,reg,dest,suf,suffix;
%symbol xor_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol nor_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;
%symbol set_l_r_r_t,reg,reg1,reg,reg2,reg,dest,suf,suffix;  
%symbol set_l_r_i_t,reg,reg1,num,imm,reg,dest,suf,suffix; 
%symbol shift_l_t,reg,reg1,num,imm,reg,dest,suf,suffix;
%symbol shift_r_t,reg,reg1,num,imm,reg,dest,suf,suffix;
%symbol branch_eq_r_r_t,reg,reg1,label,address,reg,reg2,suf,suffix;
%symbol branch_neq_r_r_t,reg,reg1,label,address,reg,reg2,suf,suffix;
%symbol jump_t,label,address,suf,suffix;
%symbol jump_r_t,reg,reg1,suf,suffix;
%symbol call_t,label,address,suf,suffix;
%symbol i_preserve,reg,reg1,suf,suffix;
%symbol i_restore,reg,reg1,suf,suffix;
%symbol i_prologue,reg,reg1,reg,reg2,reg,old1,reg,old2,suf,suffix;
%symbol i_load_mem,reg,reg1,reg,old1,suf,suffix;
%symbol i_store_mem,reg,reg1,reg,old1,suf,suffix;
%symbol i_lea_address,reg,dest,label,target;
%symbol branch_nez_c_t,reg,reg1,label,target;
%symbol subu_r_r_t,reg,reg1,reg,reg2,reg,dest;
%symbol branch_gtz_c_t,reg,reg1,label,target;
%symbol branch_ge_c_t,reg,reg1,reg,reg2,label,target;
%symbol branch_geu_c_t,reg,reg1,reg,reg2,label,target;
%symbol shift_ra_t,reg,reg1,reg,dest,num,imm;
%symbol branch_lt_c_t,reg,reg1,reg,reg2,label,target;
%symbol dsrl_t,reg,reg1,reg,dest,num,imm;
%symbol branch_ltz_c_t,reg,reg1,label,target;
%symbol teq_t,reg,reg1,reg,reg2;
%symbol branch_ltu_c_t,reg,reg1,reg,reg2,label,target;
%symbol lea_label,ireg,dest,label,lab,suf,suffix;
%symbol load_data_label,ireg,dest,label,lab,suf,suffix,ireg,base;
%symbol store_data_label,ireg,src,label,lab,suf,suffix,ireg,base;
%%
// Empty repr section
%%
//Gen rules

i_prologue -> i_load_mem,i_load_mem{
        $1.reg1 = $$.reg1;
        $1.old1 = $$.old1;
        $2.reg1 = $$.reg2;
        $2.old1 = $$.old2;
};

i_load_mem -> i_mov_m_r{
        if (!is_mem_reg($$.reg1)){
                revert;
        }
        $1.offset = get_offset($$.old1);
        $1.base = empty_string();
        $1.dest = $$.reg1;
        $1.suffix = get_suffix($1.dest);
};

i_store_mem -> i_mov_r_m{
        if (!is_mem_reg($$.reg1)){
                revert;
        }
        $1.offset = get_offset($$.old1);
        $1.base = empty_string();
        $1.src = $$.reg1;
        $1.suffix = get_suffix($1.src);
};
lea_label -> i_lea_m_r{
        $1.suffix = $$.suffix;
        $1.dest = $$.dest;
        $1.offset = $$.lab;
        $1.base = empty_string();

};
load_data_label -> i_load_mem,i_mov_m_r_lab,i_store_mem{
       $1.reg1 = get_mem_reg($$.dest); 
       $1.old1 = $$.dest;
       $2.lab = $$.lab;
       $2.suffix = $$.suffix;
       $2.base = $$.base; 
       $2.dest = $1.reg1;
       $3.reg1 = $1.reg1;
       $3.old1 = $$.dest;
       release_mem_regs();
};
store_data_label -> i_load_mem,i_mov_r_m_lab,i_store_mem{
       $1.reg1 = get_mem_reg($$.src); 
       $1.old1 = $$.src;
       $2.lab = $$.lab;
       $2.suffix = $$.suffix;
       $2.base = $$.base; 
       $2.src = $1.reg1;
       $3.reg1 = $1.reg1;
       $3.old1 = $$.src;
       release_mem_regs();
};

i_preserve -> i_push_r,i_push_r,i_xor_r_r{
        if (is_mul_reg($$.reg1)){
                revert;
        }
        $1.reg1 = get_mul_reg($$.reg1,1);
        $1.suffix = get_suffix($1.reg1);
        $2.reg1 = get_mul_reg($$.reg1,2);
        $2.suffix = get_suffix($2.reg1);
        $3.reg1 = get_mul_reg($$.reg1,2);
        $3.dest = $3.reg1;
        $3.suffix = get_suffix($3.reg1);
} | i_push_r,i_xor_r_r{
        if (!is_mul_reg($$.reg1)){
                revert;
        }
        if ($$.reg1 == get_mul_reg_size($$.reg1,1)){
                $1.reg1 = get_mul_reg($$.reg1,2);
        }else{
                $1.reg1 = get_mul_reg($$.reg1,1);
        }
        $1.suffix = get_suffix($1.reg1);
        $2.reg1 = get_mul_reg($$.reg1,2);
        $2.dest = $2.reg1;
        $2.suffix = get_suffix($2.reg1);
};

i_restore -> i_pop_r,i_pop_r{
        if (is_mul_reg($$.reg1)){
                revert;
        }
        $1.reg1 = get_mul_reg($$.reg1,1);
        $2.reg1 = get_mul_reg($$.reg1,2);
        $1.suffix = get_suffix($1.reg1);
        $2.suffix = get_suffix($2.reg1);
} | i_pop_r{
        if (!is_mul_reg($$.reg1)){
                revert;
        }
        if ($$.reg1 == get_mul_reg_size($$.reg1,1)){
                $1.reg1 = get_mul_reg($$.reg1,2);
        }else{
                $1.reg1 = get_mul_reg($$.reg1,1);
        }
        $1.suffix = get_suffix($1.reg1);
};
mul_r_r_t -> i_preserve,i_prologue,i_mov_r_r,i_mul_r,i_load_mem,i_mov_r_r,i_store_mem,i_restore{
       $3.suffix = $$.suffix;
       $4.suffix = $$.suffix;
       $5.suffix = $$.suffix;
       $6.suffix = $$.suffix;
       $1.reg1 = $$.dest; 
       $2.reg1 = get_mem_reg($$.reg1);
       $2.reg2 = get_mem_reg($$.reg2);
       $2.old1 = $$.reg1;
       $2.old2 = $$.reg2;
       $3.dest = get_mul_reg_size($2.reg1,1);
       $3.reg1 = $2.reg1; 
       $4.reg1 = $2.reg2;
       release_mem_regs();
       $5.reg1 = get_mem_reg($$.dest);
       $5.old1 = $$.dest;
       $6.dest = $5.reg1;
       $6.reg1 = $3.dest;
       $7.reg1 = $6.dest;
       $7.old1 = $$.dest;
       $8.reg1 = $$.dest;
       release_mem_regs();
};

muh_r_r_t -> i_preserve,i_prologue,i_mov_r_r,i_mul_r,i_load_mem,i_mov_r_r,i_store_mem,i_restore{
       $3.suffix = $$.suffix;
       $4.suffix = $$.suffix;
       $5.suffix = $$.suffix;
       $6.suffix = $$.suffix;
       $8.suffix = $$.suffix;
       $1.reg1 = $$.dest; 
       $2.reg1 = get_mem_reg($$.reg1);
       $2.reg2 = get_mem_reg($$.reg2);
       $2.old1 = $$.reg1;
       $2.old2 = $$.reg2;
       $3.dest = get_mul_reg_size($2.reg1,1);
       $3.reg1 = $2.reg1; 
       $4.reg1 = $2.reg2;
       release_mem_regs();
       $5.reg1 = get_mem_reg($$.dest);
       $5.old1 = $$.dest;
       $6.dest = $5.reg1;
       $6.reg1 = get_mul_reg_size($2.reg1,2);
       $7.reg1 = $6.dest;
       $7.old1 = $$.dest;
       $8.reg1 = $$.dest;
       release_mem_regs();
};

div_r_r_t -> i_preserve,i_prologue,i_mov_r_r,i_div_r,i_load_mem,i_mov_r_r,i_store_mem,i_restore{
       $1.reg1 = $$.dest; 
       $3.suffix = $$.suffix;
       $4.suffix = $$.suffix;
       $5.suffix = $$.suffix;
       $6.suffix = $$.suffix;
       $2.reg1 = get_mem_reg($$.reg1);
       $2.reg2 = get_mem_reg($$.reg2);
       $2.old1 = $$.reg1;
       $2.old2 = $$.reg2;
       $3.dest = get_mul_reg_size($2.reg1,1);
       $3.reg1 = $2.reg1; 
       $4.reg1 = $2.reg2;
       release_mem_regs();
       $5.reg1 = get_mem_reg($$.dest);
       $5.old1 = $$.dest;
       $6.dest = $5.reg1;
       $6.reg1 = $3.dest;
       $7.reg1 = $6.dest;
       $7.old1 = $$.dest;
       $8.reg1 = $$.dest;
       release_mem_regs();
};
move_h_t -> i_load_mem,i_mov_r_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $2.reg1 = map_register(reg_values[30],32);
        $2.dest = $1.reg1;
        $3.reg1 = $1.reg1;
        $3.old1 = $$.dest;
        release_mem_regs();
};
move_l_t -> i_load_mem,i_mov_r_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $2.reg1 = map_register(reg_values[31],32);
        $2.dest = $1.reg1;
        $3.reg1 = $1.reg1;
        $3.old1 = $$.dest;
        release_mem_regs();
};

// add dest,op1,op2; dest can be one of op1 or op2

add_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_add_r_r,i_store_mem{
        if ($$.dest==$$.reg1 || $$.dest==$$.reg2){
            revert;
        }
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $2.dest = get_mem_reg($$.dest);
        $2.reg1 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.dest = get_mem_reg($$.dest);
        $4.reg1 = get_mem_reg($$.reg2);
        $5.reg1 = get_mem_reg($$.dest);
        $5.old1 = $$.dest;
        release_mem_regs();
} | i_prologue,i_add_r_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
    if ($$.dest == $$.reg2){
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg1;
        $2.dest = get_mem_reg($$.dest);
        $2.reg1 = get_mem_reg($$.reg1);
    }
    else if ($$.dest == $$.reg1){
        $1.reg1 = $$.dest;
        $1.reg2 = $$.reg2;
        $2.dest = get_mem_reg($$.dest);
        $2.reg1 = get_mem_reg($$.reg2);
    }
    if ($$.dest != $$.reg1 && $$.dest != $$.reg2){
            revert;
        }
        $3.old1 = $$.dest;
        $3.reg1 = get_mem_reg($$.dest);
        release_mem_regs();
};

sub_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_sub_r_r,i_store_mem{
        if ($$.dest==$$.reg1 || $$.dest==$$.reg2){
            revert;
        }
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.dest = get_mem_reg($$.dest);
        $2.reg1 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.dest = get_mem_reg($$.dest);
        $4.reg1 = get_mem_reg($$.reg2);
        $5.old1 = $$.dest;
        $5.reg1 = get_mem_reg($$.dest);
        release_mem_regs();
} | i_prologue,i_neg_r,i_add_r_r,i_neg_r,i_store_mem{
    if ($$.dest != $$.reg1 || ($$.reg1 == $$.reg2)){
        revert;
    }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $1.reg1 = $$.dest;
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg2);
        $2.reg1 = get_mem_reg($$.reg2);
        $3.dest = get_mem_reg($$.dest);
        $3.reg1 = get_mem_reg($$.reg2);
        $4.reg1 = get_mem_reg($$.reg2);
        $5.reg1 = get_mem_reg($$.dest);
        $5.old1 = $$.dest;
        release_mem_regs();
} | i_prologue,i_neg_r,i_add_r_r,i_store_mem{
        if ($$.dest!=$$.reg2 || ($$.reg1 == $$.reg2)){
                revert;
        }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg2;
        $1.reg2 = get_mem_reg($$.reg1);
        $2.reg1 = $1.reg1;
        $3.reg1 = $1.reg2;
        $3.dest = $1.reg1;
        $4.reg1 = $1.reg1;
        $4.old1 = $1.old1;
} | i_load_mem,i_sub_r_r,i_store_mem{
        if (!($$.dest == $$.reg1 && $$.reg1 == $$.reg2)){
                revert;
        }
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $2.reg1 = $1.reg1;
        $2.dest = $1.reg1;
        $3.reg1 = $1.reg1;
        $3.old1 = $1.old1;
        release_mem_regs();
};

add_r_i_t -> i_prologue,i_mov_r_r,i_add_i_r,i_store_mem{
        if ($$.dest == $$.reg1){
            revert;
        }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $2.dest = get_mem_reg($$.dest);
        $2.reg1 = get_mem_reg($$.reg1);
        $3.dest = get_mem_reg($$.dest);
        $3.imm = $$.imm;
        $4.reg1 = get_mem_reg($$.dest);
        $4.old1 = $$.dest;
        release_mem_regs();
} | i_load_mem,i_add_i_r,i_store_mem{
    
        $2.suffix = $$.suffix;
        if ($$.dest != $$.reg1){
            revert;
        }
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $2.dest = get_mem_reg($$.dest);
        $2.imm = $$.imm;
        $3.old1 = $$.dest;
        $3.reg1 = get_mem_reg($$.dest);
        release_mem_regs();
};

load_dw_t -> i_prologue,i_mov_m_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.dest;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.dest = get_mem_reg($$.dest);
        $2.offset = $$.offset;
        $3.reg1 = get_mem_reg($$.dest);
        $3.old1 = $$.dest;
        
        release_mem_regs();
};

load_w_t -> i_prologue,i_mov_m_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.dest;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.dest = get_mem_reg($$.dest);
        $2.offset = $$.offset;
        $3.reg1 = get_mem_reg($$.dest);
        $3.old1 = $$.dest;
        release_mem_regs();
        
};

load_h_t -> i_prologue,i_mov_m_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.dest;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.dest = get_mem_reg($$.dest);
        $2.offset = $$.offset;
        $3.reg1 = get_mem_reg($$.dest);
        $3.old1 = $$.dest;
        release_mem_regs();
        
};

load_b_t -> i_prologue,i_mov_m_r,i_store_mem{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.dest;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.dest = get_mem_reg($$.dest);
        $2.offset = $$.offset;
        $3.reg1 = get_mem_reg($$.dest);
        $3.old1 = $$.dest;
        release_mem_regs();
        
};

store_d_t -> i_prologue,i_mov_r_m{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.source);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.source;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.src = get_mem_reg($$.source);
        $2.offset = $$.offset;
        release_mem_regs();
};
store_w_t -> i_prologue,i_mov_r_m{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.source);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.source;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.src = get_mem_reg($$.source);
        $2.offset = $$.offset;
        release_mem_regs();
};
store_h_t -> i_prologue,i_mov_r_m{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.source);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.source;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.src = get_mem_reg($$.source);
        $2.offset = $$.offset;
        release_mem_regs();
};
store_b_t -> i_prologue,i_mov_r_m{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.source);
        $1.reg2 = get_mem_reg($$.base);
        $1.old1 = $$.source;
        $1.old2 = $$.base;
        $2.base = get_mem_reg($$.base);
        $2.src = get_mem_reg($$.source);
        $2.offset = $$.offset;
        release_mem_regs();
};

and_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_and_r_r,i_store_mem{
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        if ($$.dest == $$.reg1 || $$.dest == $$.reg2){
                revert;
        }       
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.dest);
        $1.old1 = $$.reg1;
        $1.old2 = $$.dest;
        $2.dest = get_mem_reg($$.dest); 
        $2.reg1 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.reg2);
        $4.dest = get_mem_reg($$.dest);
        $5.reg1 = get_mem_reg($$.dest);
        $5.reg1 = $$.dest;
        release_mem_regs();
        
} | i_prologue,i_and_r_r,i_store_mem{
        if (($$.dest != $$.reg1 && $$.dest != $$.reg2) || ($$.dest == $$.reg1 && $$.dest == $$.reg2)){
                revert;
        }
        $2.suffix = $$.suffix;
        if ($$.dest == $$.reg1){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg2);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg2;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        if ($$.dest == $$.reg2){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg1);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg1;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        release_mem_regs();
} | nop{
        if (!($$.dest == $$.reg1 && $$.dest == $$.reg2)){
                revert;
        }
}; 

and_r_i_t -> i_prologue,i_mov_r_r,i_and_i_r,i_store_mem{
        if ($$.dest == $$.reg1){
                revert;
        }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.dest = $1.reg1;
        $2.reg1 = $1.reg2;
        $3.dest = $1.reg1;
        $3.imm = $$.imm;
        $4.reg1 = $1.reg1;
        $4.old1 = $$.dest;
        release_mem_regs();
} | i_load_mem,i_and_i_r,i_store_mem{
        if ($$.dest != $$.reg1){
                revert;
        }
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $2.dest = $1.reg1;
        $2.imm = $$.imm;
        $3.reg1 = $1.reg1;
        $3.old1 = $$.dest;
        release_mem_regs();
};

or_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_or_r_r,i_store_mem{
        if ($$.dest == $$.reg1 || $$.dest == $$.reg2){
                revert;
        }
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.dest);
        $1.old1 = $$.reg1;
        $1.old2 = $$.dest;
        $2.dest = get_mem_reg($$.dest); 
        $2.reg1 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.reg2);
        $4.dest = get_mem_reg($$.dest);
        $5.reg1 = get_mem_reg($$.dest);
        $5.old1 = $$.dest;
        release_mem_regs();
        
} | i_prologue,i_or_r_r,i_store_mem{

        if (($$.dest != $$.reg1 && $$.dest != $$.reg2) || ($$.dest == $$.reg1 && $$.dest == $$.reg2)){
                revert;
        }
        $2.suffix = $$.suffix;
        if ($$.dest == $$.reg1){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg2);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg2;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        if ($$.dest == $$.reg2){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg1);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg1;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        release_mem_regs();
} | nop{

        if (!($$.dest == $$.reg1 && $$.dest == $$.reg2)){
                revert;
        }
};

or_r_i_t ->  i_prologue,i_mov_r_r,i_or_i_r,i_store_mem{
        if ($$.dest == $$.reg1){
                revert;
        }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.dest = $1.reg1;
        $2.reg1 = $1.reg2;
        $3.dest = $1.reg1;
        $3.imm = $$.imm;
        $4.reg1 = $1.reg1;
        $4.old1 = $$.dest;
        release_mem_regs();
} | i_load_mem,i_or_i_r,i_store_mem{
        if ($$.dest != $$.reg1){
                revert;
        }
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $2.dest = $1.reg1;
        $2.imm = $$.imm;
        $3.reg1 = $1.reg1;
        $3.old1 = $$.dest;
        release_mem_regs();
};

xor_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_xor_r_r,i_store_mem{

        if ($$.dest == $$.reg1 || $$.dest == $$.reg2){
                revert;
        }
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.dest);
        $1.old1 = $$.reg1;
        $1.old2 = $$.dest;
        $2.dest = get_mem_reg($$.dest); 
        $2.reg1 = get_mem_reg($$.reg1);
        release_mem_reg($$.reg1);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.reg1 = get_mem_reg($$.reg2);
        $4.dest = get_mem_reg($$.dest);
        $5.reg1 = get_mem_reg($$.dest);
        $5.old1 = $$.dest;
        release_mem_regs();
         
} | i_prologue,i_xor_r_r,i_store_mem{
        if ($$.dest != $$.reg1 && $$.dest != $$.reg2){
                revert;
        }
        $2.suffix = $$.suffix;
        if ($$.dest == $$.reg1){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg1);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg1;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        if ($$.dest == $$.reg2){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg2);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg2;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $3.old1 = $$.dest;
        }
        if ($$.dest == $$.reg1 && $$.dest == $$.reg2){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.dest);
                $1.old1 = $$.dest;
                $1.old2 = $$.dest;
                $2.reg1 = $1.reg1;
                $2.dest = $2.reg1;
                $3.reg1 = $2.reg1;
                $3.old1 = $$.dest;
        }
        release_mem_regs();
};

nor_r_r_t -> i_prologue,i_mov_r_r,i_load_mem,i_or_r_r,i_not_r,i_store_mem{
        if ($$.dest == $$.reg1 || $$.dest == $$.reg2){
                revert;
        }
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $5.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.reg1 = $1.reg2;
        $2.dest = $1.reg1;
        release_mem_reg($1.reg2);
        $3.reg1 = get_mem_reg($$.reg2);
        $3.old1 = $$.reg2;
        $4.reg1 = $3.reg1;
        $4.dest = $2.dest;
        $5.reg1 = $4.dest;
        $6.reg1 = $4.dest;
        $6.old1 = $$.dest;
        release_mem_regs();
} | i_prologue,i_or_r_r,i_not_r,i_store_mem{
        if (($$.dest != $$.reg1 && $$.dest != $$.reg2) || ($$.dest == $$.reg1 && $$.dest == $$.reg2)){
                revert;
        }
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        if ($$.dest == $$.reg1){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg1);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg1;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $4.reg1 = $2.dest;
                $4.old1 = $$.dest;
        }
        if ($$.dest == $$.reg2){
                $1.reg1 = get_mem_reg($$.dest);
                $1.reg2 = get_mem_reg($$.reg2);
                $1.old1 = $$.dest;
                $1.old2 = $$.reg2;
                $2.reg1 = $1.reg2;
                $2.dest = $1.reg1;
                $3.reg1 = $2.dest;
                $4.reg1 = $2.dest;
                $4.old1 = $$.dest;
        }
        release_mem_regs();
} | i_load_mem,i_not_r,i_store_mem{
        if ($$.dest != $$.reg1 || $$.dest != $$.reg2){
                revert;
        }
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.old1 = $$.dest;
        $2.reg1 = $1.reg1;
        $3.reg1 = $2.reg1;
        $3.old1 = $$.dest;
        release_mem_regs();
};

shift_l_t -> i_prologue,i_mov_r_r,i_shl_i_r,i_store_mem{
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.reg1 = $1.reg2;
        $2.dest = $1.reg1;
        $3.reg1 = $2.dest;
        $3.imm = $$.imm;
        $4.reg1 = $3.reg1;
        $4.old1 = $$.dest;
        release_mem_regs();
};

shift_r_t -> i_prologue,i_mov_r_r,i_shr_i_r,i_store_mem{
        $2.suffix = $$.suffix;
        $3.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.dest);
        $1.reg2 = get_mem_reg($$.reg1);
        $1.old1 = $$.dest;
        $1.old2 = $$.reg1;
        $2.reg1 = $1.reg2;
        $2.dest = $1.reg1;
        $3.reg1 = $2.dest;
        $3.imm = $$.imm;
        $4.reg1 = $3.reg1;
        $4.old1 = $$.dest;
        release_mem_regs();
};

branch_eq_r_r_t -> i_prologue,i_cmp_r_r,i_jz{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old1 = $$.reg1;
        $1.old2 = $$.reg2;
        $2.reg1 = $1.reg1;
        $2.reg2 = $1.reg2;
        $3.text = $$.address;
        release_mem_regs();
};
branch_neq_r_r_t -> i_prologue,i_cmp_r_r,i_jnz{
        $2.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old1 = $$.reg1;
        $1.old2 = $$.reg2;
        $2.reg1 = $1.reg1;
        $2.reg2 = $1.reg2;
        $3.text = $$.address;
        release_mem_regs();
};
jump_t -> i_jmp{
        $1.text = $$.address;
};
jump_r_t -> i_load_mem,i_jmp_r{
        if (strcmp($$.reg1,map_register("$ra",64)) == 0){
                revert;
        }
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $2.reg1 = $1.reg1;
        $2.suffix = $$.suffix;
        release_mem_regs();
} | i_ret {
        if (strcmp($$.reg1,map_register("$ra",64)) != 0){
                revert;
        }
};
//call_t -> i_lea_m_r,i_jmp,code_label{
//   $1.offset = create_label();
//   $1.base = empty_string();
//   $1.dest = ireg_values[13];
//   $1.suffix = suf_values[0];
//   $2.text = $$.address;
//   $3.text = print_as_a_label($1.offset);
//};
call_t -> i_call {
        $1.text = get_fun($$.address);
};
set_l_r_r_t -> i_prologue,i_cmp_r_r,i_jb,i_load_mem,i_mov_i_r,i_jmp,code_label,i_load_mem,i_mov_i_r,code_label,i_store_mem{
        $2.suffix = $$.suffix;
        $5.suffix = $$.suffix;
        $9.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old1 = $$.reg1;
        $1.old2 = $$.reg2;
        $2.reg2 = $1.reg1;
        $2.reg1 = $1.reg2;
        release_mem_regs();
        $3.text = create_label();
        $4.reg1 = get_mem_reg($$.dest);
        $4.old1 = $$.dest;
        $5.imm = 0;
        $5.dest = $4.reg1;
        $6.text = create_label();
        $7.text = print_as_a_label($3.text);
        $8.reg1 = $4.reg1;
        $9.dest = $8.reg1;
        $9.imm = 1;
        $10.text = print_as_a_label($6.text);
        $11.reg1 = $8.reg1;
        $11.old1 = $$.dest;
        release_mem_regs();
};
set_l_r_i_t -> i_prologue,i_cmp_r_i,i_jb,i_mov_i_r,i_jmp,code_label,i_mov_i_r,code_label,i_store_mem{
        $2.suffix = $$.suffix;
        $4.suffix = $$.suffix;
        $7.suffix = $$.suffix;
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.dest);
        $1.old1 = $$.reg1;
        $1.old2 = $$.dest;
        $2.reg1 = $1.reg1;
        $2.imm = $$.imm;
        $3.text = create_label();
        $4.imm = 0;
        $4.dest = $1.reg2;
        $5.text = create_label();
        $6.text = print_as_a_label($3.text);
        $7.dest = $1.reg2;
        $7.imm = 1;
        $8.text = print_as_a_label($5.text);
        $9.reg1 = $1.reg2;
        $9.old1 = $$.dest;
        release_mem_regs();
};
branch_gtz_c_t -> i_load_mem,i_cmp_r_r,i_ja{
               $1.reg1 = get_mem_reg($$.reg1); 
               $1.old1 = $$.reg1;
               $2.suffix = suf_values[1]; 
               $2.reg2 = $1.reg1;
               $2.reg1 = map_register(reg_values[0],32);
               $3.text = $$.target;
               release_mem_regs();
};
branch_ge_c_t -> i_prologue,i_cmp_r_r,i_jae{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old2 = $$.reg2;
        $2.reg2 = $1.reg1;
        $2.reg1 = $1.reg2;
        $2.suffix = suf_values[1];
        $3.text = $$.target;
        release_mem_regs();

};
branch_geu_c_t -> i_prologue,i_cmp_r_r,i_jae_u{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old2 = $$.reg2;
        $2.reg2 = $1.reg1;
        $2.reg1 = $1.reg2;
        $2.suffix = suf_values[1];
        $3.text = $$.target;
        release_mem_regs();

};
branch_lt_c_t -> i_prologue,i_cmp_r_r,i_jb{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old2 = $$.reg2;
        $2.reg2 = $1.reg1;
        $2.reg1 = $1.reg2;
        $2.suffix = suf_values[1];
        $3.text = $$.target;
        release_mem_regs();

};
branch_ltu_c_t -> i_prologue,i_cmp_r_r,i_jbu{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old2 = $$.reg2;
        $2.reg2 = $1.reg1;
        $2.reg1 = $1.reg2;
        $2.suffix = suf_values[1];
        $3.text = $$.target;
        release_mem_regs();

};
shift_ra_t -> i_prologue,i_mov_r_r,i_sar_i_r,i_store_mem{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.dest);
        $1.old2 = $$.dest;
        $2.dest = $1.reg2;
        $2.reg1 = $1.reg1;
        $2.suffix = suf_values[1];
        $3.reg1 = $1.reg2;
        $3.imm = $$.imm;
        $3.suffix = suf_values[1];
        $4.reg1 = $1.reg2;
        $4.old1 = $$.dest;
        release_mem_regs();
};

teq_t -> i_prologue,i_cmp_r_r,i_jnz,i_ud2,code_label{
        $1.reg1 = get_mem_reg($$.reg1);
        $1.old1 = $$.reg1;
        $1.reg2 = get_mem_reg($$.reg2);
        $1.old2 = $$.reg2;
        $2.suffix = suf_values[1];
        $2.reg1 = $1.reg1;
        $2.reg2 = $1.reg2;
        $3.text = create_label();
        $5.text = $3.text;
        release_mem_regs();
};

%%
// Translation rules
//64 bit ins

dadd_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1,64);
        $1.reg2 = map_register($$.reg2,64);
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};


daddu_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1,64);
        $1.reg2 = map_register($$.reg2,64);
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};
lea_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,daddiu_r_m{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest,64);
        $$.lab = $1.lab;
        $$.suffix = suf_values[0];
};
load_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,load_dw_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest,64);
        $$.lab = $1.lab;
        $$.base = empty_string();
        $$.suffix = suf_values[0];
};
load_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,load_w_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.dest = map_register($6.dest,32);
        $$.lab = $1.lab;
        $$.base = empty_string();
        $$.suffix = suf_values[1];
};
store_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,store_d_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.src = map_register($6.src,64);
        $$.lab = $1.lab;
        $$.base = empty_string();
        $$.suffix = suf_values[0];
};
store_data_label <- lui_r_m,daddiu_r_m,dsll,daddiu_r_m,dsll,store_w_lab{
        if (!(strcmp($1.lab,$2.lab) == 0  && strcmp($4.lab,$6.lab) == 0)){
                revert;
        }
        $$.src = map_register($6.src,32);
        $$.lab = $1.lab;
        $$.base = empty_string();
        $$.suffix = suf_values[1];
};


dadd_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1,64);
        $1.imm = byte_align($$.imm,16);
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};

daddu_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1,64);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};


add_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];

};

sub_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];

};

add_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1,32);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

mul_r_r <-> mul_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

div_r_r <-> div_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

load_dw <-> load_dw_t {
        $1.dest = map_register($$.dest,64);
        $1.offset = $$.offset;
        $1.base = map_register($$.base,64);
        $1.suffix = suf_values[0];
};

load_w <-> load_w_t {
        
        $1.dest = map_register($$.dest,32);
        $1.offset = $$.offset;
        $1.base = map_register($$.base,64);
        $1.suffix = suf_values[1];
};

load_h <-> load_h_t {
        
        $1.dest = map_register($$.dest,16);
        $1.offset = $$.offset;
        $1.base = map_register($$.base,64);
        $1.suffix = suf_values[2];

};

load_b <-> load_b_t {
        
        $1.dest = map_register($$.dest,8);
        $1.offset = $$.offset;
        $1.base = map_register($$.base,64);
        $1.suffix = suf_values[3];

};
load_b_u <-> load_b_t {
        
        $1.dest = map_register($$.dest,8);
        $1.offset = $$.offset;
        $1.base = map_register($$.base,64);
        $1.suffix = suf_values[3];

};

and_r_r <-> and_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

and_r_i <-> and_r_i_t {
        
        $1.reg1 = map_register($$.reg1,32);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};
and_r_i_hex <-> and_r_i_t {
        
        $1.reg1 = map_register($$.reg1,32);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

or_r_r <-> or_r_r_t {

        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

or_r_i <-> or_r_i_t {

        $1.reg1 = map_register($$.reg1,32);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];

};
or_r_i_hex <-> or_r_i_t {

        $1.reg1 = map_register($$.reg1,32);
        $1.imm  = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];

};

xor_r_r <-> xor_r_r_t {
        
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];

};

store_d <-> store_d_t{

        $1.source = map_register($$.source,64);
        $1.base = map_register($$.base,64);
        $1.offset = $$.offset;
        $1.suffix = suf_values[0];
};

store_w <-> store_w_t{

        $1.source = map_register($$.source,32);
        $1.base = map_register($$.base,64);
        $1.offset = $$.offset;
        $1.suffix = suf_values[1];
};

store_h <-> store_h_t{

        $1.source = map_register($$.source,16);
        $1.base = map_register($$.base,64);
        $1.offset = $$.offset;
        $1.suffix = suf_values[2];
};

store_b <-> store_b_t{

        $1.source = map_register($$.source,8);
        $1.base = map_register($$.base,64);
        $1.offset = $$.offset;
        $1.suffix = suf_values[3];
};
move_h <-> move_h_t{
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};
move_l <-> move_l_t{

        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};
nor_r_r <-> nor_r_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};

shift_l <-> shift_l_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};
shift_r <-> shift_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};
branch_eq_r_r <-> branch_eq_r_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.address = $$.address;
        $1.suffix = suf_values[1];
};
branch_eq_c <-> branch_eq_r_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.address = $$.target;
        $1.suffix = suf_values[1];
};
branch_neq_r_r <-> branch_neq_r_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.address = $$.address;
        $1.suffix = suf_values[1];
};
jump <-> jump_t{

        $1.address = $$.address;

};
jump_r <-> jump_r_t{

        $1.reg1 = map_register($$.reg1,64);
        $1.suffix = suf_values[0];

};
call <-> call_t{

       $1.address = $$.address; 

};



addu_r_r <-> add_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);

        $1.suffix = suf_values[1];
};
addu_r_i <-> add_r_i_t {
        
        $1.reg1 = map_register($$.reg1,32);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};
set_l_r_i <-> set_l_r_i_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.dest = map_register($$.dest,32);
        $1.imm = $$.imm;
        $1.suffix = suf_values[1];
};

move <-> i_mov_r_r {
        $1.reg1 = map_register($$.src,64);
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};


seh <-> seh_t {
        $1.reg1 = map_register($$.reg1,64);
        $1.dest = map_register($$.dest,64);
};

jump_r_c <-> jump_r_t{

        $1.reg1 = map_register($$.reg1,64);
        $1.suffix = suf_values[0];

};

branch_neq_c <-> branch_neq_r_r_t{
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.address = $$.target;
        $1.suffix = suf_values[1];
};

balc <-> call_t{

       $1.address = $$.target; 

};

branch_c <-> jump_t{
        $1.address = $$.target;
};

branch_nez_c <-> branch_neq_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register(reg_values[0],32);
        $1.address = $$.target;
        $1.suffix = suf_values[1];
};

branch_eqz_c <-> branch_eq_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register(reg_values[0],32);
        $1.address = $$.target;
        $1.suffix = suf_values[1];
};


subu_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];
};
dsubu_r_r <-> sub_r_r_t {
        $1.reg1 = map_register($$.reg1,64);
        $1.reg2 = map_register($$.reg2,64);
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};
branch_gtz_c <-> branch_gtz_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.target = $$.target;
};
branch_ge_c <-> branch_ge_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.target = $$.target;
};
branch_geu_c <-> branch_geu_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.target = $$.target;
};
branch_gez_c <-> branch_ge_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register(reg_values[0],32);
        $1.target = $$.target;

};
shift_ra <-> shift_ra_t {
        $1.dest = map_register($$.dest,32);
        $1.reg1 = map_register($$.reg1,32);
        $1.imm = $$.imm;
};
branch_lt_c <-> branch_lt_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.target = $$.target;
};
branch_ltu_c <-> branch_ltu_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.target = $$.target;
};
dsrl <-> shift_r_t{
        $1.reg1 = map_register($$.reg1,64);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};
dsll <-> shift_l_t{
        $1.reg1 = map_register($$.reg1,64);
        $1.imm = $$.imm;
        $1.dest = map_register($$.dest,64);
        $1.suffix = suf_values[0];
};

branch_ltz_c <-> branch_lt_c_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register(reg_values[0],32);
        $1.target = $$.target;
};
load_i <-> i_mov_i_r {
        $1.dest = map_register($$.dest,32); 
        $1.imm = $$.imm;
        $1.suffix = suf_values[1];
};

teq <-> teq_t {
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
};

set_l_r_r_u <-> set_l_r_r_t{
        $1.suffix = suf_values[1];
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);

};

muh_r_r <-> muh_r_r_t{
        
        $1.reg1 = map_register($$.reg1,32);
        $1.reg2 = map_register($$.reg2,32);
        $1.dest = map_register($$.dest,32);
        $1.suffix = suf_values[1];


};


==> snippets/vmorph.txt <==
%%
%token VM_ADD_R_I,VM_ADD_R_R,VM_AND_R_I,VM_AND_R_R,VM_JMP,VM_JE_R_I,VM_JE_R_R,VM_JLT_R_R,VM_JLT_R_I,VM_LOAD_R_R,VM_LOAD_R_I,VM_LTGT,VM_NOT_R,VM_NEG_R,VM_SHL_R_I,VM_SHR_R_I,VM_SAR_R_I,VM_STORE_R_R,VM_XOR_R_I,VM_XOR_R_R,VM_CALL,VM_RET,VM_PUSH_R,VM_PUSH_RET,VM_POP_R,VM_LEA_R_M,VM_V_ARIT,VM_LIBC;
%attribute vreg,char*,"r0","r1","r2","r3","r4","r5","r6","r7","r8","r9","r10","r11","r12","r13","r14","r15","temp","rret","v0","tgt","sp","ip","rlibc","rsize","m0","m1","m2","m3","m4","m5","m6","m7","m8","m9","m10","m11","m12","m13";

%symbol vm_add_r_r,reg,reg1,reg,reg2;
%symbol vm_add_r_i,reg,reg1,num,imm;
%symbol vm_and_r_i,reg,reg1,num,imm;
%symbol vm_and_r_r,reg,reg1,reg,reg2;
%symbol vm_jmp;
%symbol vm_je_r_i,reg,reg1,num,imm;
%symbol vm_je_r_r,reg,reg1,reg,reg2;
%symbol vm_jlt_r_i,reg,reg1,num,imm;
%symbol vm_jlt_r_r,reg,reg1,reg,reg2;
%symbol vm_load_r_r,reg,reg1,reg,reg2;
%symbol vm_load_r_i,reg,reg1,num,imm;
%symbol vm_ltgt,label,address;
%symbol vm_not_r,reg,reg1;
%symbol vm_neg_r,reg,reg1;
%symbol vm_shl_r_i,reg,reg1,num,imm;
%symbol vm_shr_r_i,reg,reg1,num,imm;
%symbol vm_sar_r_i,reg,reg1,num,imm;
%symbol vm_store_r_r,reg,reg1,reg,reg2;
%symbol vm_xor_r_i,reg,reg1,num,imm;
%symbol vm_xor_r_r,reg,reg1,reg,reg2;
%symbol vm_call;
%symbol vm_ret;
%symbol vm_push_r,reg,reg1;
%symbol vm_push_ret;
%symbol vm_pop_r,reg,reg1;
%symbol vm_lea_r_m,reg,reg1,label,target;
%symbol vm_v_arit,num,imm,reg,reg1;
%symbol vm_syscall;
// This is a fake instruction
%symbol la_r_a_t,reg,reg1,label,target;
%symbol vm_mov,reg,reg1,reg,reg2;
%symbol vm_mov_i,reg,reg1,num,imm;
%symbol vm_prologue,reg,reg1,reg,reg2;
%symbol vm_store_mem,reg,reg1;
%symbol vm_load_mem,reg,reg1;
%symbol vm_epilogue,reg,reg1,reg,reg2;
%symbol or_r_r_temp,reg,reg1,reg,reg2,reg,dest;
%symbol vm_libc,num,code;
%%
VM_LIBC: "libc" ;
VM_ADD_R_I: "add_r_i" " " reg1 "," imm ;
VM_ADD_R_R: "add_r_r" " " reg1 "," reg2 ;
VM_AND_R_I: "and_r_i" " " reg1 "," imm ;
VM_AND_R_R: "and_r_r" " " reg1 "," reg2 ;
VM_JMP: "jmp" ;
VM_JE_R_I: "je_r_i" " " reg1 "," imm ;
VM_JE_R_R: "je_r_r" " " reg1 "," reg2 ;
VM_JLT_R_I: "jlt_r_i" " " reg1 "," imm ;
VM_JLT_R_R: "jlt_r_r" " " reg1 "," reg2 ;
VM_LOAD_R_R: "load_r_r" " " reg1 "," reg2 ;
VM_LOAD_R_I: "load_r_i" " " reg1 "," imm ;
VM_LTGT: "ltgt" " " address ;
VM_NOT_R: "not_r" " " reg1 ;
VM_NEG_R: "neg_r" " " reg1 ;
VM_SHL_R_I: "shl_r_i" " " reg1 "," imm ;
VM_SHR_R_I: "shr_r_i" " " reg1 "," imm ;
VM_SAR_R_I: "sar_r_i" " " reg1 "," imm ;
VM_STORE_R_R: "store_r_r" " " reg1 "," reg2 ;
VM_XOR_R_I: "xor_r_i" " " reg1 "," imm ;
VM_XOR_R_R: "xor_r_r" " " reg1 "," reg2 ;
VM_CALL: "v_jal" ;
VM_RET: "ret" ;
VM_PUSH_R: "push_r" " " reg1 ;
VM_PUSH_RET: "push_ret" ;
VM_POP_R: "pop_r" " " reg1 ;
VM_LEA_R_M: "lea_r_m" " " reg1 "," target ;
VM_V_ARIT: "v_arit" " " imm "," reg1 ;
%%
vm_libc -> VM_LIBC;
vm_add_r_r -> VM_ADD_R_R ;
vm_add_r_i -> VM_ADD_R_I ;
vm_and_r_i -> VM_AND_R_I ;
vm_and_r_r -> VM_AND_R_R ;
vm_jmp -> VM_JMP;
vm_je_r_i -> VM_JE_R_I;
vm_je_r_r -> VM_JE_R_R;
vm_jlt_r_i -> VM_JLT_R_I;
vm_jlt_r_r -> VM_JLT_R_R;
vm_load_r_r -> VM_LOAD_R_R;
vm_load_r_i -> VM_LOAD_R_I;
vm_ltgt -> VM_LTGT;
vm_not_r -> VM_NOT_R;
vm_neg_r -> VM_NEG_R;
vm_shl_r_i -> VM_SHL_R_I;
vm_shr_r_i -> VM_SHR_R_I;
vm_sar_r_i -> VM_SAR_R_I;
vm_store_r_r -> VM_STORE_R_R;
vm_xor_r_i -> VM_XOR_R_I;
vm_xor_r_r -> VM_XOR_R_R;
vm_call -> VM_CALL;
vm_ret -> VM_RET;
vm_push_r -> VM_PUSH_R;
vm_push_ret -> VM_PUSH_RET;
vm_pop_r -> VM_POP_R;
vm_lea_r_m -> VM_LEA_R_M;
vm_v_arit -> VM_V_ARIT;

vm_load_mem -> vm_xor_r_r,vm_add_r_i,vm_load_r_r{
        if (!is_mem_reg($$.reg1)){
                revert;
        }
        $1.reg1 = get_mem_reg($$.reg1);
        $1.reg2 = get_mem_reg($$.reg1);
        $2.reg1 = get_mem_reg($$.reg1);
        $2.imm = get_offset($$.reg1);
        $3.reg1 = get_mem_reg($$.reg1);
        $3.reg2 = $1.reg1;
};

vm_store_mem -> vm_xor_r_r,vm_add_r_i,vm_store_r_r{
        if (!is_mem_reg($$.reg1)){
                revert;
        }
        $1.reg1 = vreg_values[16];
        $1.reg2 = vreg_values[16];
        $2.reg1 = vreg_values[16];
        $2.imm = get_offset($$.reg1);
        $3.reg2 = vreg_values[16];
        $3.reg1 = get_mem_reg($$.reg1);
};

vm_mov -> vm_xor_r_r,vm_add_r_r{
        if ($$.reg1 == $$.reg2){
                revert;
        }
        $1.reg1 = $$.reg1;
        $1.reg2 = $$.reg1;
        $2.reg1 = $$.reg1;
        $2.reg2 = $$.reg2;
} | nop{
        if ($$.reg1 != $$.reg2){
                revert;
        }
};

vm_prologue -> vm_load_mem,vm_load_mem{

        $1.reg1 = $$.reg1;
        $2.reg1 = $$.reg2;

};

vm_epilogue -> vm_store_mem,vm_store_mem{

        $1.reg1 = $$.reg1;
        $2.reg1 = $$.reg2;

};


%%
//Empty translation section


==> snippets/x86.txt <==
%%
//AT&T Syntax
%token I_ADD_R_R,I_ADD_I_R,I_AND_R_R,I_AND_I_R,I_CALL,I_CALL_R,I_CMP_R_R,I_CMP_R_I,I_DIV_R,I_JB,I_JBE,I_JA,I_JAE,I_JMP,I_JMP_R,I_LEA_M_R,I_MOV_R_R,I_MOV_M_R,I_MOV_R_M,I_MUL_R,I_NEG_R,I_NOT_R,I_OR_R_R,I_SAR_I_R,I_SAL_I_R,I_SHL_I_R,I_SHR_I_R,I_SUB_R_R,I_JZ,I_JNZ,I_MOV_I_R,I_PUSH_R,I_POP_R,I_JP,I_JNP,I_RET,I_UD2,I_XOR_R_R,I_LEA_LAB_R,I_OR_I_R,I_MOV_R_M_LAB,I_MOV_M_R_LAB,I_JBU,I_JAE_U;
%attribute ireg,char*,"%rax","%rbx","%rcx","%rdx","%rsp","%rbp","%rsi","%rdi","%r8","%r9","%r10","%r11","%r12","%r13","%r14","%r15","%m0","%m1","%m2","%m3","%m4","%m5","%m6","%m7","%m8","%m9","%m10","%m11","%m12","%m13","%m14","%m15","%m16","%m17","%m18","%eax","%ebx","%ecx","%edx","%esp","%ebp","%esi","%edi","%r8d","%r9d","%r10d","%r11d","%r12d","%r13d","%r14d","%r15d","%m0d","%m1d","%m2d","%m3d","%m4d","%m5d","%m6d","%m7d","%m8d","%m9d","%m10d","%m11d","%m12d","%m13d","%m14d","%m15d","%m16d","%m17d","%m18d","%eip","%ax","%bx","%cx","%dx","%sp","%bp","%si","%di","%r8w","%r9w","%r10w","%r11w","%r12w","%r13w","%r14w","%r15w","%m0w","%m1w","%m2w","%m3w","%m4w","%m5w","%m6w","%m7w","%m8w","%m9w","%m10w","%m11w","%m12w","%m13w","%m14w","%m15w","%m16w","%m17w","%m18w","%al","%bl","%cl","%dl","%spl","%bpl","%sil","%dil","%r8b","%r9b","%r10b","%r11b","%r12b","%r13b","%r14b","%r15b","%m0b","%m1b","%m2b","%m3b","%m4b","%m5b","%m6b","%m7b","%m8b","%m9b","%m10b","%m11b","%m12b","%m13b","%m14b","%m15b","%m16b","%m17b","%m18b","%rip";
%attribute suf,char*,"q","l","w","b";
%symbol i_ret;
%symbol i_ud2;
%symbol i_push_r,suf,suffix,ireg,reg1;
%symbol i_pop_r,suf,suffix,ireg,reg1;
%symbol i_add_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_sub_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_add_i_r,suf,suffix,num,imm,ireg,dest;
%symbol i_and_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_and_i_r,suf,suffix,num,imm,ireg,dest;
%symbol i_call,label,text;
%symbol i_call_r,suf,suffix,ireg,reg1;
%symbol i_cmp_r_r,suf,suffix,ireg,reg1,ireg,reg2;
%symbol i_cmp_r_i,suf,suffix,ireg,reg1,num,imm;
%symbol i_div_r,suf,suffix,ireg,reg1;
%symbol i_jb,label,text;
%symbol i_jbu,label,text;
%symbol i_jbe,label,text;
%symbol i_ja,label,text;
%symbol i_jz,label,text;
%symbol i_jp,label,text;
%symbol i_jnp,label,text;
%symbol i_jnz,label,text;
%symbol i_jae,label,text;
%symbol i_jae_u,label,text;
%symbol i_jmp,label,text;
%symbol i_jmp_r,suf,suffix,ireg,reg1;
%symbol i_lea_lab_r,suf,suffix,label,lab,ireg,dest,ireg,base;
%symbol i_lea_m_r,suf,suffix,label,offset,ireg,base,ireg,dest;
%symbol i_mov_i_r,suf,suffix,ireg,dest,num,imm;
%symbol i_mov_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_mov_m_r,suf,suffix,num,offset,ireg,base,ireg,dest;
%symbol i_mov_m_r_lab,suf,suffix,label,lab,ireg,base,ireg,dest;
%symbol i_mov_r_m,suf,suffix,num,offset,ireg,base,ireg,src;
%symbol i_mov_r_m_lab,suf,suffix,label,lab,ireg,base,ireg,src;
%symbol i_mul_r,suf,suffix,ireg,reg1;
%symbol i_neg_r,suf,suffix,ireg,reg1;
%symbol i_not_r,suf,suffix,ireg,reg1;
%symbol i_or_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_or_i_r,suf,suffix,num,imm,ireg,dest;
%symbol i_xor_r_r,suf,suffix,ireg,reg1,ireg,dest;
%symbol i_sar_i_r,suf,suffix,num,imm,ireg,reg1;
%symbol i_sal_i_r,suf,suffix,num,imm,ireg,reg1;
%symbol i_shl_i_r,suf,suffix,num,imm,ireg,reg1;
%symbol i_shr_i_r,suf,suffix,num,imm,ireg,reg1;

%%
//Repr section
I_MOV_M_R_LAB: "mov" suffix " " lab "(" base ")" "," dest ;
I_MOV_R_M_LAB: "mov" suffix " "  src "," lab "(" base ")" ;
I_UD2: "ud2" ;
I_RET: "ret" ;
I_PUSH_R: "push" suffix " " reg1 ;
I_POP_R: "pop" suffix " " reg1 ;
I_SUB_R_R: "sub" suffix " " reg1 "," dest ;
I_JZ: "jz" " " text ;
I_JP: "jp" " " text ;
I_JNP: "jnp" " " text ;
I_JNZ: "jnz" " " text ;
I_ADD_R_R: "add" suffix " " reg1 "," dest ;
I_ADD_I_R: "add" suffix " " "$" imm "," dest ;
I_MOV_I_R: "mov" suffix " " "$" imm "," dest ;
I_AND_R_R: "and" suffix " " reg1 "," dest ;
I_AND_I_R: "and" suffix " " "$" imm "," dest ;
I_CALL: "call" " " text ;
I_CALL_R: "call" suffix " " reg1 ;
I_CMP_R_R: "cmp" suffix " " reg1 "," reg2 ;
I_CMP_R_I: "cmp" suffix " " "$" imm "," reg1 ;
I_DIV_R: "div" suffix " " reg1 ;
I_JB: "jl" " " text ;
I_JBU: "jb" " " text ;
I_JBE: "jbe" " " text ;
I_JA: "jg" " " text ;
I_JAE: "jge" " " text ;
I_JAE_U: "jae" " " text ;
I_JMP: "jmp" " " text ;
I_JMP_R: "jmp" suffix " " "*" reg1 ;
I_LEA_M_R: "lea" suffix " " offset "(" base ")" "," dest ;
I_MOV_R_R: "mov" suffix " " reg1 "," dest ;
I_MOV_M_R: "mov" suffix " " offset "(" base ")" "," dest ;
I_MOV_R_M: "mov" suffix " " src "," offset "(" base ")" ; 
I_MUL_R: "mul" suffix " " reg1 ;
I_NEG_R: "neg" suffix " " reg1 ;
I_NOT_R: "not" suffix " " reg1 ;
I_OR_R_R: "or" suffix " " reg1 "," dest ;
I_SAR_I_R: "sar" suffix " " "$" imm "," reg1 ;
I_SAL_I_R: "sal" suffix " " "$" imm "," reg1 ;
I_SHL_I_R: "shl" suffix " " "$" imm "," reg1 ;
I_SHR_I_R: "shr" suffix " " "$" imm "," reg1 ;
I_XOR_R_R: "xor" suffix " " reg1 "," dest ;
I_OR_I_R: "or" suffix " " imm "," dest ;

%%
//Gen section
i_ret -> I_RET;
i_jp -> I_JP;
i_jnp -> I_JNP;
i_push_r -> I_PUSH_R;
i_pop_r -> I_POP_R;
i_mov_i_r -> I_MOV_I_R;
i_jz -> I_JZ;
i_jnz -> I_JNZ;
i_or_i_r -> I_OR_I_R;
i_sub_r_r -> I_SUB_R_R;
i_add_r_r -> I_ADD_R_R;
i_add_i_r -> I_ADD_I_R;
i_and_r_r -> I_AND_R_R;
i_and_i_r -> I_AND_I_R;
i_call -> I_CALL;   
i_call_r -> I_CALL_R; 
i_cmp_r_r -> I_CMP_R_R;
i_cmp_r_i -> I_CMP_R_I;
i_div_r -> I_DIV_R;  
i_jb -> I_JB;     
i_jbe -> I_JBE;    
i_ja -> I_JA;     
i_jae -> I_JAE;    
i_jae_u -> I_JAE_U;    
i_jmp -> I_JMP;    
i_jmp_r -> I_JMP_R;  
i_lea_m_r -> I_LEA_M_R;
i_mov_r_r -> I_MOV_R_R;
i_mov_m_r -> I_MOV_M_R;
i_mov_r_m -> I_MOV_R_M;
i_mul_r -> I_MUL_R;  
i_neg_r -> I_NEG_R;  
i_not_r -> I_NOT_R;  
i_or_r_r -> I_OR_R_R; 
i_sar_i_r -> I_SAR_I_R;
i_sal_i_r -> I_SAL_I_R;
i_shl_i_r -> I_SHL_I_R;
i_shr_i_r -> I_SHR_I_R;
i_ud2 -> I_UD2;
i_xor_r_r -> I_XOR_R_R;
i_mov_m_r_lab -> I_MOV_M_R_LAB;
i_mov_r_m_lab -> I_MOV_R_M_LAB;
i_jbu -> I_JBU;
%%
// Translation section





